Reinforced Graph of Thoughts: RL-Driven Adaptive Prompting for LLMs

Graph of Thoughts (GoT), a generalized form of recent prompting paradigms for large language models (LLMs), has been shown to be useful for elaborate problem solving. By executing a graph of operations, thoughts of the LLM are structured as an arbitrary graph, forming the actual graph of thoughts. Originally, the graph of operations is defined manually, which requires in-depth knowledge about the solution of the problem to solve. Such a static graph of operations is rigid and therefore lacks adaptability. We propose Reinforced Graph of Thoughts (RGoT), an automated approach to the GoT prompting paradigm that leverages reinforcement learning (RL) to adaptively generate a graph of operations from a human-defined set. Results indicate that, under certain constraints, it is possible to construct graphs of operations adaptively to the task's complexity in an automated way.

==> results/agent_evaluation/count_keywords/count_keywords_n_operations.csv <==
complexity,n_operations_s0,n_operations_s8,n_operations_s16,n_operations_s24,n_operations_s32,mean,std
10,3.03,2.7,2.82,2.5,2.92,2.794,0.18304097901836072
20,3.14,2.95,2.89,2.66,3.05,2.938,0.16314410807626484
30,3.43,3.23,3.36,2.81,3.32,3.2299999999999995,0.21972710347155625
40,3.51,3.5,3.58,3.19,3.43,3.442,0.13466996695625943
50,5.29,4.48,5.14,4.66,5.12,4.938000000000001,0.31140969798643053
60,5.44,4.88,5.27,4.96,5.47,5.204,0.2430308622377002
70,7.07,6.29,7.12,6.24,7.09,6.7620000000000005,0.40641850351577247
80,7.67,6.39,7.31,6.14,7.0,6.901999999999999,0.5672177712307682
90,8.4,6.81,8.22,5.66,7.96,7.409999999999999,1.0354902220687554
100,8.45,6.71,9.43,4.59,8.09,7.453999999999999,1.6767301512169452


==> results/agent_evaluation/count_keywords/count_keywords_solved_rate.csv <==
complexity,solved_rate_s0,solved_rate_s8,solved_rate_s16,solved_rate_s24,solved_rate_s32,mean,std
10,1.0,1.0,0.99,1.0,1.0,0.998,0.0040000000000000036
20,1.0,0.99,0.95,0.99,1.0,0.986,0.018547236990991423
30,1.0,0.97,0.97,0.95,0.98,0.9739999999999999,0.016248076809271934
40,1.0,0.96,1.0,0.98,0.99,0.986,0.014966629547095779
50,0.92,0.87,0.89,0.89,0.95,0.9040000000000001,0.027999999999999987
60,0.88,0.84,0.91,0.84,0.9,0.874,0.029393876913398165
70,0.73,0.57,0.65,0.68,0.72,0.6699999999999999,0.05761944116355174
80,0.64,0.49,0.58,0.52,0.59,0.564,0.053141321022345686
90,0.32,0.24,0.37,0.26,0.4,0.31799999999999995,0.06144916598294887
100,0.11,0.1,0.1,0.01,0.14,0.09200000000000001,0.04354308211415449


==> results/agent_evaluation/intersect_set/intersect_set_n_operations.csv <==
complexity,n_operations_s0,n_operations_s8,n_operations_s16,n_operations_s24,n_operations_s32,mean,std
1,4.24,3.81,5.0,4.49,4.54,4.4159999999999995,0.38990255192804263
2,4.39,3.69,4.55,4.48,4.74,4.37,0.35894289239376237
3,4.16,3.61,4.37,4.04,4.46,4.128,0.29862350878656563
4,4.05,3.85,4.96,4.07,4.41,4.268,0.38999487176115527
5,4.0,3.85,4.84,4.2,4.55,4.288,0.3621822745524689
6,4.3,3.73,4.46,4.21,4.46,4.232,0.2687303481187043
7,4.03,3.85,4.35,3.92,4.72,4.1739999999999995,0.3222793819033416
8,3.96,3.95,4.36,3.71,4.54,4.104,0.3017681229023371
9,4.33,3.96,4.05,3.69,4.5,4.106,0.28387321113483044
10,4.11,3.84,4.39,3.84,4.52,4.14,0.27849596047339703
11,3.93,4.13,4.36,3.68,4.63,4.146,0.3298848283871205
12,4.04,4.03,3.66,3.82,4.72,4.054,0.36175129578206067
13,3.99,4.41,4.2,3.73,4.62,4.19,0.31144823004794875
14,4.42,4.53,4.42,3.91,4.5,4.356,0.22720915474513784
15,4.24,4.47,4.52,4.03,4.76,4.404000000000001,0.24952755358877685
16,4.89,4.7,4.09,4.31,4.63,4.523999999999999,0.2864681483167021
17,4.26,4.95,4.8,4.24,4.86,4.622,0.3075321121444069
18,4.45,4.84,5.04,4.72,4.99,4.808,0.21160340261914504
19,4.45,5.2,4.67,5.1,5.13,4.91,0.29590539028547613
20,4.84,4.94,5.56,5.21,5.22,5.154,0.2516823394678298
21,4.8,5.07,5.45,5.66,5.16,5.228,0.2995596768592196
22,5.27,4.94,6.27,5.93,5.38,5.558,0.4778870159357751
23,4.85,4.91,6.36,6.2,5.44,5.5520000000000005,0.6309167932461461
24,4.79,5.13,6.47,6.53,5.44,5.672000000000001,0.7068917880411401
25,4.5,4.78,5.7,6.6,5.37,5.39,0.7382140610961023
26,4.85,4.7,6.61,6.27,5.52,5.59,0.7546389865359463
27,4.76,4.49,6.72,7.04,5.34,5.67,1.0304173911575834
28,4.67,4.84,8.1,7.55,5.33,6.098000000000001,1.4372111883783814
29,5.07,4.94,7.24,7.14,5.25,5.928,1.0355945152423316
30,4.61,4.82,7.66,7.52,6.02,6.1259999999999994,1.2893036880425028
31,5.25,4.95,8.04,8.35,5.52,6.422,1.4621272174472366
32,5.57,5.15,8.5,8.21,5.38,6.562,1.4728665927367626
33,5.62,5.55,8.54,7.53,6.2,6.688000000000001,1.1672771735967422
34,5.92,5.35,8.88,8.24,5.81,6.840000000000001,1.431712261594487
35,5.85,5.55,9.76,9.92,6.21,7.458,1.9567462789028118
36,6.15,5.76,9.13,10.05,5.9,7.398000000000001,1.8175522000756956
37,6.32,5.94,9.21,10.93,6.23,7.726000000000002,1.9936158105312065
38,6.67,6.32,10.22,10.12,6.63,7.992,1.782732733754558
39,6.53,6.97,10.1,11.7,7.29,8.517999999999999,2.024069168778577
40,7.45,8.46,10.09,12.43,8.57,9.4,1.733897344135459
41,7.31,8.38,10.82,12.66,8.88,9.610000000000001,1.9027558960623403
42,7.67,7.91,10.62,13.14,8.26,9.52,2.0936379820780857
43,7.89,9.82,11.16,14.4,9.49,10.552000000000001,2.1875410853284563
44,8.85,9.78,11.53,14.76,11.24,11.232,2.015831342151421
45,8.45,10.2,11.82,14.56,11.13,11.232000000000001,2.0117793119524823
46,8.98,10.81,11.14,16.31,11.64,11.776,2.438479854335483
47,10.09,10.96,12.06,15.96,12.92,12.398,2.023327951667747
48,9.89,12.25,11.54,16.89,12.76,12.666,2.3237091039973143
49,10.89,10.88,12.24,16.53,14.12,12.932000000000002,2.15482157033941
50,11.77,11.38,12.28,15.82,14.38,13.126,1.6990067686739805
51,10.98,12.39,12.98,18.47,14.04,13.772,2.5485478217997004
52,10.45,14.34,11.86,17.64,15.21,13.9,2.528295868762199
53,12.16,14.02,13.16,17.53,15.32,14.437999999999999,1.8620247044548044
54,12.71,14.2,14.18,18.29,16.44,15.164000000000001,1.965691735751056
55,13.47,14.41,14.41,18.61,16.33,15.446000000000002,1.8354029530323848
56,12.63,15.14,14.14,18.56,17.46,15.586000000000002,2.1626058355604236
57,14.31,15.53,14.41,19.45,16.53,16.046,1.8856256256213741
58,13.13,15.35,15.05,19.23,16.07,15.766000000000002,1.9862487256131847
59,14.98,16.96,15.36,19.23,17.95,16.896,1.587004725890884
60,14.74,15.11,14.59,18.91,18.17,16.304,1.8483895693278518
61,16.11,16.68,14.86,18.63,17.27,16.71,1.247669828119603
62,15.66,16.33,15.78,18.81,17.82,16.880000000000003,1.233645005664109
63,16.17,17.47,14.91,19.98,17.01,17.108,1.6792903262985825
64,16.7,17.34,14.61,18.29,17.04,16.796,1.214522128246332


==> results/agent_evaluation/intersect_set/intersect_set_solved_rate.csv <==
complexity,solved_rate_s0,solved_rate_s8,solved_rate_s16,solved_rate_s24,solved_rate_s32,mean,std
1,0.99,0.99,1.0,0.99,1.0,0.994,0.00489897948556636
2,1.0,1.0,0.97,1.0,1.0,0.994,0.01200000000000001
3,1.0,1.0,1.0,1.0,1.0,1.0,0.0
4,1.0,1.0,1.0,0.97,0.99,0.992,0.011661903789690611
5,0.97,0.99,0.99,0.99,1.0,0.9880000000000001,0.00979795897113272
6,0.99,1.0,1.0,0.99,1.0,0.9960000000000001,0.00489897948556636
7,1.0,1.0,1.0,1.0,1.0,1.0,0.0
8,1.0,1.0,0.99,1.0,1.0,0.998,0.0040000000000000036
9,0.99,0.98,1.0,1.0,1.0,0.994,0.008000000000000007
10,0.97,0.97,1.0,1.0,1.0,0.9879999999999999,0.014696938456699083
11,0.98,1.0,0.99,1.0,0.98,0.9899999999999999,0.008944271909999166
12,0.98,0.99,0.98,1.0,0.98,0.986,0.008000000000000007
13,0.99,0.99,0.99,1.0,1.0,0.994,0.00489897948556636
14,0.97,1.0,0.99,1.0,0.98,0.9879999999999999,0.011661903789690611
15,0.98,1.0,1.0,1.0,1.0,0.9960000000000001,0.008000000000000007
16,0.99,1.0,1.0,1.0,0.99,0.9960000000000001,0.00489897948556636
17,0.98,1.0,0.98,1.0,0.98,0.9879999999999999,0.009797958971132722
18,1.0,0.98,0.99,1.0,1.0,0.994,0.008000000000000007
19,0.94,0.96,0.99,1.0,0.98,0.9739999999999999,0.021540659228538032
20,0.94,0.97,0.97,0.98,0.96,0.9640000000000001,0.013564659966250548
21,0.97,0.99,0.98,0.97,0.98,0.9780000000000001,0.007483314773547889
22,0.92,0.96,0.99,0.99,0.99,0.9700000000000001,0.02756809750418043
23,0.97,0.98,0.98,0.98,0.99,0.9799999999999999,0.006324555320336764
24,0.93,0.96,0.97,0.98,0.97,0.9620000000000001,0.01720465053408523
25,0.98,0.98,0.98,0.98,0.99,0.982,0.0040000000000000036
26,0.99,0.99,0.99,1.0,0.98,0.9899999999999999,0.006324555320336764
27,0.97,0.98,0.98,0.99,0.97,0.978,0.007483314773547889
28,0.93,0.99,0.94,0.97,1.0,0.966,0.027276363393971704
29,0.93,0.97,0.98,0.99,0.98,0.97,0.02097617696340301
30,0.95,0.97,0.99,0.97,0.98,0.9719999999999999,0.013266499161421611
31,0.88,0.96,0.97,0.97,0.99,0.954,0.03826225293941797
32,0.87,0.94,0.96,0.94,0.93,0.9279999999999999,0.0305941170815567
33,0.83,0.89,0.97,0.91,0.93,0.906,0.046303347611160915
34,0.79,0.93,0.98,0.95,0.95,0.9200000000000002,0.06693280212272601
35,0.83,0.92,0.97,0.94,0.93,0.9179999999999999,0.04707440918375928
36,0.85,0.94,0.97,0.94,0.98,0.9359999999999999,0.04586937976471886
37,0.85,0.89,0.97,0.94,0.96,0.9219999999999999,0.04534313619501853
38,0.77,0.85,0.99,0.91,0.89,0.882,0.07222188034107116
39,0.67,0.82,0.91,0.82,0.89,0.8219999999999998,0.08423775875461074
40,0.7,0.69,0.89,0.83,0.85,0.792,0.08158431221748458
41,0.68,0.63,0.91,0.92,0.86,0.8,0.12116104984688768
42,0.74,0.68,0.93,0.93,0.88,0.8320000000000001,0.10303397497913007
43,0.64,0.7,0.88,0.93,0.84,0.7979999999999999,0.10998181667894018
44,0.72,0.68,0.88,0.9,0.74,0.784,0.08890444308357147
45,0.61,0.64,0.89,0.95,0.8,0.7779999999999999,0.13407460609675495
46,0.7,0.64,0.92,0.87,0.71,0.768,0.10759182125050214
47,0.63,0.6,0.89,0.92,0.73,0.754,0.1309350984266633
48,0.59,0.56,0.91,0.92,0.68,0.732,0.1545833108715168
49,0.64,0.68,0.9,0.85,0.76,0.766,0.09830564581955606
50,0.66,0.68,0.86,0.9,0.73,0.766,0.09666436778875657
51,0.83,0.66,0.87,0.91,0.68,0.79,0.10139033484509259
52,0.75,0.64,0.93,0.88,0.63,0.766,0.12208193969625483
53,0.79,0.65,0.95,0.83,0.66,0.776,0.11199999999999997
54,0.64,0.45,0.85,0.8,0.59,0.666,0.14485855169785453
55,0.78,0.56,0.83,0.82,0.63,0.724,0.10892199043352079
56,0.67,0.49,0.78,0.81,0.67,0.6839999999999999,0.11235657524150514
57,0.79,0.46,0.81,0.76,0.57,0.678,0.1384774349849101
58,0.71,0.46,0.77,0.86,0.49,0.658,0.15714961024450552
59,0.68,0.39,0.82,0.8,0.56,0.6500000000000001,0.16
60,0.81,0.47,0.81,0.77,0.6,0.692,0.1354104870384861
61,0.71,0.37,0.72,0.78,0.49,0.6140000000000001,0.1567928569801571
62,0.71,0.27,0.72,0.71,0.51,0.584,0.17568153004798198
63,0.69,0.37,0.7,0.75,0.45,0.592,0.15210522673465235
64,0.67,0.41,0.59,0.65,0.47,0.558,0.1016661202171107


==> results/agent_evaluation/merge_docs/merge_docs_n_operations.csv <==
complexity,n_operations_s0,n_operations_s8,n_operations_s16,n_operations_s24,n_operations_s32,mean,std
1,5.62,5.48,5.74,5.8,5.81,5.69,0.12489995996796772
2,5.61,5.82,5.87,5.44,6.02,5.752000000000001,0.20390193721492667
3,6.79,6.65,6.39,6.53,6.69,6.610000000000001,0.13798550648528288
4,6.82,6.35,6.82,6.93,6.35,6.654000000000001,0.25144383070578624


==> results/agent_evaluation/merge_docs/merge_docs_solved_rate.csv <==
complexity,solved_rate_s0,solved_rate_s8,solved_rate_s16,solved_rate_s24,solved_rate_s32,mean,std
1,0.98,0.98,1.0,0.96,0.97,0.978,0.013266499161421611
2,1.0,0.97,0.98,0.97,0.99,0.982,0.011661903789690611
3,0.91,0.9,0.92,0.91,0.95,0.9179999999999999,0.01720465053408523
4,0.35,0.72,0.39,0.59,0.41,0.492,0.14062716664997557


==> results/agent_evaluation/sort_list/sort_list_n_operations.csv <==
complexity,n_operations_s0,n_operations_s8,n_operations_s16,n_operations_s24,n_operations_s32,mean,std
1,7.87,7.32,6.68,6.2,5.98,6.81,0.701655185971001
2,7.37,6.88,6.71,6.78,6.38,6.824000000000001,0.32041223447303013
3,7.49,7.7,6.75,6.53,6.54,7.002000000000001,0.49499090900742815
4,7.5,7.59,6.26,6.22,6.18,6.75,0.6502307282803544
5,7.14,7.52,6.81,6.53,6.53,6.906000000000001,0.3804523623267436
6,7.82,7.47,6.97,6.64,7.03,7.186,0.41272751301554894
7,7.55,7.07,6.51,6.42,6.25,6.760000000000001,0.4813314866077223
8,7.36,7.47,6.81,6.44,6.49,6.914,0.42972549377480496
9,7.93,7.37,6.95,6.72,6.71,7.136,0.4635342490043211
10,7.53,7.33,7.3,6.44,6.93,7.106,0.38525835487371324
11,7.25,7.53,6.98,6.38,6.31,6.890000000000001,0.47828861579594406
12,8.05,7.6,7.13,7.2,6.78,7.351999999999999,0.4354951205237552
13,7.75,7.46,7.34,7.34,6.53,7.284000000000001,0.4056895364684674
14,8.42,8.35,7.63,7.8,7.12,7.863999999999999,0.4811901910887211
15,7.67,8.15,6.87,7.2,7.14,7.406000000000001,0.4524864638859378
16,8.26,7.29,6.82,7.57,6.4,7.268000000000001,0.6371624596600146
17,8.57,7.4,7.16,7.22,6.94,7.458,0.5750965136392325
18,7.75,8.07,7.26,7.93,7.22,7.645999999999999,0.3469063274141884
19,7.91,7.99,7.16,7.5,7.25,7.562,0.3367729205265768
20,8.09,7.82,7.64,7.82,7.11,7.696000000000001,0.326349505898201
21,7.79,7.6,7.78,7.71,7.61,7.698,0.08084553172563101
22,7.96,7.56,7.63,7.93,7.09,7.634,0.3147443406957463
23,8.43,7.76,7.79,8.05,7.11,7.828,0.43203703544950856
24,7.75,7.59,7.75,7.91,7.43,7.686,0.16316862443496927
25,8.38,7.56,7.88,7.83,7.08,7.7459999999999996,0.425469152818392
26,7.91,7.33,7.78,7.52,6.75,7.458,0.4073033267725664
27,7.69,7.47,7.45,7.6,7.14,7.470000000000001,0.1868689380287694
28,7.45,7.0,7.47,7.18,6.86,7.192,0.24127992042438995
29,7.73,7.06,7.86,7.36,6.94,7.389999999999999,0.36022215367742183
30,7.47,7.05,7.93,6.95,7.21,7.322,0.3511353015576758
31,7.01,7.0,7.53,6.91,6.68,7.025999999999999,0.27861083970298084
32,7.24,7.22,7.39,6.74,6.89,7.096000000000001,0.2415450268583478
33,6.75,6.9,7.69,7.49,6.98,7.162000000000001,0.3627340623652541
34,7.0,6.45,7.49,6.82,7.04,6.959999999999999,0.3372239611889997
35,7.25,6.98,7.41,6.81,6.98,7.086,0.21471842026244517
36,7.28,6.49,7.59,6.82,7.1,7.056,0.3777088826066974
37,7.0,6.62,7.41,7.42,6.8,7.05,0.3213720585240727
38,7.02,6.75,8.28,6.74,7.69,7.295999999999999,0.6011522269774935
39,6.84,6.68,7.89,6.82,7.22,7.090000000000001,0.4382693235899587
40,7.11,6.47,7.55,7.15,7.07,7.07,0.3459479729670345
41,7.44,6.43,8.0,6.34,6.88,7.018000000000001,0.6271969387680397
42,6.7,6.22,8.18,6.6,7.16,6.9719999999999995,0.6741631849930697
43,6.46,7.42,8.91,6.78,8.91,7.696000000000001,1.0383178704038567
44,7.03,6.75,8.43,6.81,7.45,7.294,0.6188246924614433
45,7.08,6.89,8.55,6.9,7.64,7.412000000000001,0.6311703415085347
46,7.65,6.87,9.39,6.54,8.36,7.7620000000000005,1.0304833817194725
47,8.08,7.35,8.66,6.63,9.72,8.088,1.0640563894831894
48,7.28,7.44,9.59,6.58,8.92,7.962000000000001,1.114960088971798
49,7.56,6.57,8.97,6.89,8.23,7.644,0.875296521185821
50,7.98,7.48,10.27,6.52,9.49,8.348,1.3585786690508577
51,8.42,9.0,10.1,7.2,10.06,8.956000000000001,1.0863075071083694
52,8.0,7.65,9.74,6.6,9.73,8.344,1.2256687970247104
53,8.33,7.98,10.92,6.75,10.6,8.916,1.597680819187612
54,8.85,9.54,11.7,7.34,12.64,10.014,1.9218907357079384
55,8.17,9.41,10.71,7.41,11.15,9.370000000000001,1.4315865324876456
56,8.46,9.11,12.23,6.94,11.94,9.736,2.0452540184534533
57,9.76,10.35,12.09,7.11,12.19,10.3,1.8572237345026579
58,8.68,9.73,11.74,7.08,11.84,9.813999999999998,1.8210941765872517
59,8.61,10.62,11.87,7.33,12.26,10.137999999999998,1.894976517004894
60,9.06,10.99,12.26,7.96,13.83,10.82,2.1184805875910215
61,9.06,10.75,12.8,7.7,13.33,10.728,2.145464052367226
62,8.79,11.22,12.28,8.27,13.11,10.734,1.9037920054459732
63,8.61,11.02,13.45,7.63,12.61,10.664,2.2405142266899354
64,8.95,11.04,13.56,8.57,13.38,11.1,2.1107818456676193


==> results/agent_evaluation/sort_list/sort_list_solved_rate.csv <==
complexity,solved_rate_s0,solved_rate_s8,solved_rate_s16,solved_rate_s24,solved_rate_s32,mean,std
1,0.99,1.0,1.0,1.0,1.0,0.998,0.0040000000000000036
2,1.0,1.0,0.99,1.0,1.0,0.998,0.0040000000000000036
3,0.99,1.0,0.99,1.0,1.0,0.9960000000000001,0.00489897948556636
4,1.0,1.0,1.0,1.0,0.99,0.998,0.0040000000000000036
5,0.99,0.99,1.0,0.99,0.99,0.992,0.0040000000000000036
6,0.99,0.98,1.0,1.0,1.0,0.994,0.008000000000000007
7,0.99,1.0,1.0,1.0,1.0,0.998,0.0040000000000000036
8,0.99,0.99,0.99,1.0,1.0,0.994,0.00489897948556636
9,1.0,1.0,1.0,1.0,1.0,1.0,0.0
10,1.0,1.0,1.0,0.99,1.0,0.998,0.0040000000000000036
11,1.0,1.0,1.0,1.0,1.0,1.0,0.0
12,1.0,1.0,0.99,1.0,1.0,0.998,0.0040000000000000036
13,0.97,0.99,0.98,0.98,1.0,0.984,0.01019803902718558
14,0.99,0.99,0.98,0.97,0.96,0.978,0.011661903789690611
15,0.99,0.96,0.94,0.96,0.97,0.9639999999999999,0.016248076809271934
16,1.0,1.0,1.0,1.0,0.99,0.998,0.0040000000000000036
17,0.98,1.0,0.99,0.99,1.0,0.992,0.007483314773547889
18,0.99,0.98,0.98,0.99,0.99,0.9860000000000001,0.00489897948556636
19,0.99,1.0,0.99,0.98,1.0,0.992,0.007483314773547889
20,0.99,1.0,0.99,1.0,1.0,0.9960000000000001,0.00489897948556636
21,0.99,1.0,0.99,0.99,1.0,0.994,0.00489897948556636
22,0.96,0.97,0.99,0.95,0.95,0.9640000000000001,0.014966629547095779
23,0.92,0.92,0.9,0.95,0.95,0.9280000000000002,0.019390719429665283
24,0.93,0.96,0.97,0.97,0.97,0.96,0.01549193338482964
25,0.86,0.78,0.94,0.92,0.88,0.876,0.05571355310873646
26,0.86,0.82,0.85,0.84,0.87,0.8479999999999999,0.017204650534085267
27,0.82,0.79,0.87,0.9,0.87,0.85,0.039496835316263
28,0.6,0.57,0.6,0.67,0.57,0.602,0.036551333764994164
29,0.77,0.81,0.68,0.75,0.83,0.768,0.052306787322488064
30,0.7,0.63,0.75,0.69,0.75,0.704,0.04454211490264018
31,0.52,0.56,0.57,0.47,0.62,0.548,0.050358713248056686
32,0.69,0.75,0.76,0.75,0.75,0.74,0.025298221281347056
33,0.65,0.76,0.65,0.66,0.7,0.6839999999999999,0.04223742416388574
34,0.6,0.73,0.68,0.75,0.7,0.692,0.05192301994298868
35,0.73,0.63,0.78,0.77,0.83,0.748,0.06705221845696084
36,0.69,0.89,0.88,0.92,0.9,0.8560000000000001,0.0840476055578028
37,0.78,0.91,0.82,0.82,0.92,0.85,0.0551361950083609
38,0.59,0.69,0.69,0.68,0.69,0.6679999999999999,0.039191835884530846
39,0.73,0.77,0.76,0.82,0.84,0.7839999999999999,0.04029888335921975
40,0.72,0.82,0.73,0.74,0.83,0.768,0.04707440918375927
41,0.71,0.88,0.81,0.89,0.86,0.8300000000000001,0.06603029607687672
42,0.74,0.84,0.81,0.8,0.83,0.804,0.0349857113690718
43,0.65,0.58,0.6,0.61,0.59,0.606,0.024166091947189168
44,0.7,0.81,0.78,0.85,0.86,0.8,0.05761944116355174
45,0.6,0.74,0.66,0.76,0.74,0.7,0.06066300355241241
46,0.68,0.7,0.66,0.7,0.71,0.6900000000000001,0.017888543819998284
47,0.48,0.62,0.55,0.65,0.59,0.5780000000000001,0.059126981996377934
48,0.58,0.74,0.7,0.71,0.77,0.7,0.06480740698407862
49,0.67,0.82,0.75,0.87,0.72,0.766,0.07116178749862877
50,0.58,0.67,0.53,0.73,0.58,0.618,0.07194442299441979
51,0.5,0.52,0.48,0.64,0.54,0.536,0.055713553108736484
52,0.46,0.67,0.63,0.79,0.63,0.636,0.1057544325312183
53,0.5,0.68,0.57,0.78,0.56,0.6180000000000001,0.09967948635501692
54,0.34,0.33,0.32,0.4,0.21,0.32,0.06164414002968978
55,0.33,0.32,0.37,0.55,0.31,0.376,0.08935323161475471
56,0.24,0.4,0.14,0.49,0.2,0.294,0.13047605144240074
57,0.31,0.36,0.2,0.53,0.29,0.33799999999999997,0.10906878563548784
58,0.4,0.4,0.29,0.51,0.3,0.38,0.08024961059095553
59,0.4,0.32,0.22,0.54,0.19,0.33399999999999996,0.12705904139414873
60,0.18,0.13,0.13,0.18,0.1,0.144,0.03136877428271624
61,0.19,0.26,0.13,0.39,0.13,0.22000000000000003,0.09757048734120374
62,0.11,0.19,0.16,0.28,0.11,0.16999999999999998,0.06292853089020911
63,0.22,0.29,0.19,0.4,0.19,0.258,0.07984985911070852
64,0.34,0.3,0.21,0.32,0.26,0.286,0.046303347611160915


==> results/agent_evaluation/sum_list/sum_list_n_operations.csv <==
complexity,n_operations_s0,n_operations_s8,n_operations_s16,n_operations_s24,n_operations_s32,mean,std
1,6.31,5.84,6.4,6.35,6.11,6.202,0.20604853797103245
2,5.81,5.71,6.24,5.94,6.31,6.002,0.2355758901076254
3,7.12,5.78,6.68,5.95,6.24,6.353999999999999,0.48963659993917924
4,5.99,5.69,5.96,6.18,6.16,5.996,0.17647662734764608
5,7.17,5.84,6.46,6.2,6.2,6.374,0.44423417248113634
6,7.24,5.99,6.59,6.59,6.16,6.514,0.4332481967648567
7,7.59,6.11,7.26,6.46,6.16,6.715999999999999,0.6002865982178844
8,8.11,6.66,7.36,6.44,6.13,6.94,0.7113086531176179
9,8.33,6.88,8.08,7.14,6.42,7.37,0.7240441975459786
10,8.31,7.1,7.89,6.84,6.24,7.276000000000001,0.7403404622199168
11,8.5,7.24,8.12,7.12,7.09,7.614,0.5830128643520655
12,8.36,7.38,7.87,7.31,7.53,7.6899999999999995,0.3866264346885762
13,8.92,7.9,8.52,7.08,7.44,7.9719999999999995,0.6757040772409175
14,8.28,7.8,7.81,7.99,9.05,8.185999999999998,0.46564364056647467
15,8.7,7.61,7.71,8.08,8.73,8.166,0.47491472918830374
16,8.67,7.82,7.66,7.96,8.87,8.196,0.48235256814906635
17,8.89,7.79,7.91,8.18,9.51,8.456,0.6507103810452082
18,8.96,7.94,8.06,8.47,10.69,8.824,0.9990915873932676
19,9.36,8.29,9.01,10.25,11.33,9.648,1.0512544886943411
20,10.06,9.42,9.37,10.28,11.24,10.074000000000002,0.6819853370857766
21,10.14,9.6,9.16,10.37,12.36,10.326,1.1009377820748998
22,10.48,10.11,10.11,11.27,12.33,10.86,0.8483395546595717
23,11.75,11.14,11.05,11.99,12.53,11.692,0.5497781370698543
24,11.47,11.95,12.6,11.69,12.07,11.956,0.3833327536227499
25,11.84,12.23,12.77,11.8,12.78,12.284,0.42814016396502635
26,11.65,12.29,13.94,11.97,12.94,12.557999999999998,0.8121428445784643
27,11.64,11.66,13.81,11.78,13.21,12.42,0.9112409121631888
28,11.42,11.72,14.07,12.59,12.78,12.516,0.9300451601938478
29,11.74,12.03,14.0,12.01,12.76,12.508,0.8192533185773495
30,11.38,12.08,14.55,12.32,13.43,12.752,1.1147268723772652
31,12.02,11.59,15.0,12.17,12.85,12.726,1.2070227835463587
32,11.76,12.05,14.92,12.04,12.77,12.708000000000002,1.155394304988561
33,11.69,12.28,14.86,12.06,12.58,12.693999999999999,1.1212421683115559
34,12.04,11.25,15.06,12.73,13.16,12.847999999999999,1.281458544003668
35,12.25,11.91,14.88,13.39,13.36,13.157999999999998,1.0432526060355665
36,12.26,13.35,15.39,13.84,13.58,13.684000000000001,1.0084562459521984
37,12.63,13.86,15.91,13.48,12.92,13.760000000000002,1.1570133966380856
38,11.68,15.66,16.96,14.58,12.31,14.238,1.9904210609818218
39,13.5,15.25,17.93,16.19,12.52,15.078,1.9200770817860413
40,13.63,15.09,18.25,16.54,14.05,15.512,1.6976972639431327
41,13.48,18.0,18.31,16.52,13.06,15.874,2.214548260932689
42,13.83,15.57,18.97,16.71,12.61,15.538,2.220075674385898
43,13.59,15.43,19.71,18.0,13.81,16.108,2.393110110295805
44,13.54,15.87,18.9,18.31,15.1,16.343999999999998,2.0016453232278684
45,16.04,15.91,18.59,18.67,13.82,16.606,1.8310062807101457
46,15.97,14.68,19.59,17.96,14.53,16.546,1.9566972172515606
47,16.37,15.27,19.42,18.09,14.0,16.630000000000003,1.9364813451205776
48,17.03,14.47,20.25,18.23,14.95,16.986,2.129728621209754
49,19.02,15.29,19.93,16.72,16.08,17.408,1.7709816486909178
50,18.31,15.16,20.23,17.38,15.03,17.222,1.9653742646122139
51,17.31,14.51,18.47,15.95,14.71,16.189999999999998,1.518104080753358
52,18.33,13.06,18.07,17.58,15.27,16.461999999999996,2.0159107123084588
53,19.03,14.54,16.57,16.01,14.69,16.168,1.625575590367917
54,16.01,11.09,14.26,11.72,12.23,13.062000000000001,1.8170239404036486
55,16.68,10.88,14.59,12.57,13.63,13.670000000000002,1.9443353620196282
56,15.91,11.33,13.8,12.73,13.62,13.478000000000003,1.4974565102199127
57,15.9,10.14,14.88,10.91,12.66,12.898,2.2161083006026576
58,16.11,10.81,12.86,10.82,11.7,12.459999999999999,1.9734335560134775
59,15.89,9.98,10.74,11.09,10.37,11.614,2.169798147293891
60,13.26,8.76,9.69,9.5,11.5,10.542,1.6304894970529555
61,14.68,10.14,10.31,9.23,9.96,10.864,1.9431994236310381
62,13.78,10.09,9.32,9.49,9.91,10.518,1.6544171178998355
63,13.63,8.99,9.79,9.22,10.73,10.472,1.6892886076689206
64,13.46,8.92,8.73,9.19,9.98,10.056000000000001,1.754521017257987


==> results/agent_evaluation/sum_list/sum_list_solved_rate.csv <==
complexity,solved_rate_s0,solved_rate_s8,solved_rate_s16,solved_rate_s24,solved_rate_s32,mean,std
1,0.91,0.98,0.97,0.98,1.0,0.968,0.0305941170815567
2,0.96,1.0,0.99,1.0,1.0,0.99,0.015491933384829683
3,0.76,0.98,0.9,0.95,1.0,0.9179999999999999,0.08588364221433555
4,0.91,1.0,0.98,1.0,1.0,0.9780000000000001,0.034871191548325374
5,0.9,1.0,0.96,1.0,1.0,0.9719999999999999,0.039191835884530846
6,0.88,1.0,1.0,1.0,1.0,0.976,0.047999999999999994
7,0.79,0.99,0.99,1.0,1.0,0.954,0.08212186067059123
8,0.8,0.99,0.96,0.99,1.0,0.9480000000000001,0.07520638270785265
9,0.73,0.98,0.99,0.97,0.99,0.932,0.1012719112093773
10,0.78,0.94,0.96,0.99,0.9,0.914,0.07310266752998824
11,0.8,0.96,0.97,1.0,0.97,0.9400000000000001,0.07127411872482181
12,0.82,0.94,0.92,0.99,0.96,0.9259999999999999,0.05782732917920385
13,0.73,0.95,0.96,0.99,0.96,0.9179999999999999,0.09495261976375376
14,0.64,0.88,0.88,0.9,0.85,0.8299999999999998,0.09633275663033837
15,0.65,0.87,0.84,0.82,0.84,0.8039999999999999,0.07863841300534997
16,0.84,0.98,0.97,0.99,0.98,0.952,0.05635601121442149
17,0.75,0.96,0.92,0.96,0.94,0.9059999999999999,0.07939773296511682
18,0.74,0.95,0.95,0.95,0.91,0.9,0.08148619514985345
19,0.71,0.91,0.92,0.95,0.93,0.884,0.08800000000000002
20,0.77,0.92,0.9,0.92,0.92,0.8859999999999999,0.058514955353311186
21,0.81,0.91,0.95,0.93,0.94,0.908,0.05075431016179805
22,0.85,0.9,0.91,0.9,0.94,0.9,0.028982753492378874
23,0.83,0.79,0.86,0.86,0.82,0.8320000000000001,0.026381811916545827
24,0.8,0.79,0.86,0.9,0.9,0.85,0.04732863826479692
25,0.74,0.74,0.71,0.74,0.81,0.748,0.03310589071449373
26,0.75,0.73,0.8,0.81,0.83,0.784,0.037735924528226425
27,0.67,0.64,0.71,0.64,0.59,0.65,0.039496835316263
28,0.4,0.4,0.57,0.4,0.44,0.442,0.06584831053261728
29,0.57,0.58,0.56,0.52,0.64,0.5740000000000001,0.03878143885933063
30,0.47,0.46,0.52,0.49,0.49,0.48599999999999993,0.020591260281974003
31,0.44,0.54,0.48,0.44,0.58,0.496,0.05571355310873647
32,0.76,0.75,0.78,0.78,0.72,0.758,0.022271057451320107
33,0.78,0.68,0.73,0.74,0.7,0.726,0.03440930106817051
34,0.62,0.6,0.63,0.63,0.57,0.61,0.02280350850198278
35,0.67,0.69,0.7,0.7,0.65,0.6819999999999999,0.019390719429665283
36,0.82,0.74,0.77,0.81,0.79,0.786,0.02870540018881465
37,0.76,0.72,0.69,0.66,0.66,0.6980000000000001,0.03815756805667782
38,0.53,0.47,0.52,0.58,0.49,0.518,0.037629775444453555
39,0.53,0.44,0.63,0.57,0.58,0.55,0.06356099432828281
40,0.51,0.39,0.56,0.52,0.34,0.46399999999999997,0.08404760555780277
41,0.54,0.34,0.6,0.49,0.43,0.48,0.08966604708583958
42,0.58,0.4,0.62,0.62,0.49,0.542,0.08541662601625048
43,0.42,0.19,0.5,0.31,0.33,0.35,0.10488088481701516
44,0.58,0.29,0.57,0.53,0.48,0.49000000000000005,0.10601886624558857
45,0.3,0.19,0.43,0.45,0.37,0.348,0.0947417542586161
46,0.32,0.1,0.42,0.35,0.28,0.294,0.10725670142233537
47,0.22,0.14,0.37,0.32,0.23,0.256,0.08064738061462381
48,0.25,0.09,0.55,0.28,0.21,0.27599999999999997,0.15147276983009192
49,0.19,0.09,0.53,0.29,0.13,0.246,0.157175061635108
50,0.14,0.04,0.29,0.2,0.09,0.15199999999999997,0.08704022058795576
51,0.1,0.04,0.25,0.16,0.12,0.134,0.06974238309665078
52,0.12,0.01,0.22,0.24,0.05,0.128,0.09064215354899728
53,0.08,0.04,0.19,0.13,0.07,0.10200000000000001,0.05268775948927796
54,0.04,0.01,0.1,0.06,0.0,0.042,0.036
55,0.01,0.0,0.06,0.05,0.01,0.026000000000000002,0.024166091947189144
56,0.0,0.0,0.0,0.06,0.01,0.013999999999999999,0.0233238075793812
57,0.0,0.0,0.04,0.01,0.0,0.01,0.01549193338482967
58,0.0,0.01,0.01,0.04,0.0,0.012,0.014696938456699069
59,0.01,0.0,0.04,0.01,0.0,0.012,0.014696938456699069
60,0.0,0.0,0.0,0.0,0.0,0.0,0.0
61,0.0,0.0,0.0,0.0,0.0,0.0,0.0
62,0.0,0.0,0.01,0.0,0.0,0.002,0.004
63,0.01,0.0,0.0,0.01,0.0,0.004,0.004898979485566357
64,0.0,0.0,0.01,0.01,0.01,0.006,0.004898979485566356


==> results/llm_capability_evaluation/count_keywords/op_count/gpt35turbo0125.csv <==
cardinality,probability
10,1.0
20,0.88
30,0.71
40,0.64
50,0.31
60,0.28
70,0.15
80,0.12
90,0.06
100,0.02


==> results/llm_capability_evaluation/count_keywords/op_merge/gpt35turbo0125.csv <==
cardinality,probability
10,1.0
20,1.0
30,0.97
40,0.92
50,0.87
60,0.97
70,0.96
80,1.0
90,0.97
100,0.97


==> results/llm_capability_evaluation/count_keywords/op_split/gpt35turbo0125.csv <==
cardinality,probability
10,0.62
20,0.41
30,0.75
40,0.76
50,0.74
60,0.76
70,0.82
80,0.73
90,0.85
100,0.8


==> results/llm_capability_evaluation/intersect_set/op_intersect/gpt35turbo0125.csv <==
cardinality,probability
1,1.0
2,1.0
3,1.0
4,1.0
5,0.99
6,1.0
7,1.0
8,1.0
9,1.0
10,0.98
11,0.99
12,0.98
13,1.0
14,0.97
15,0.99
16,0.92
17,0.91
18,0.93
19,0.86
20,0.75
21,0.79
22,0.64
23,0.63
24,0.46
25,0.53
26,0.42
27,0.39
28,0.29
29,0.24
30,0.25
31,0.13
32,0.18


==> results/llm_capability_evaluation/merge_docs/op_improve/gpt35turbo0125.csv <==
cardinality,probability
1,0.96


==> results/llm_capability_evaluation/merge_docs/op_merge/gpt35turbo0125.csv <==
cardinality,probability
1,0.96
2,0.68
3,0.43
4,0.31


==> results/llm_capability_evaluation/sort_list/op_sort/gpt35turbo0125.csv <==
cardinality,probability
1,1.0
2,1.0
3,1.0
4,1.0
5,1.0
6,0.99
7,1.0
8,0.97
9,0.97
10,0.97
11,0.95
12,0.8
13,0.72
14,0.7
15,0.75
16,0.94
17,0.82
18,0.85
19,0.69
20,0.67
21,0.55
22,0.54
23,0.4
24,0.49
25,0.35
26,0.34
27,0.33
28,0.29
29,0.17
30,0.17
31,0.13
32,0.14


==> results/llm_capability_evaluation/sum_list/op_merge/gpt35turbo0125.csv <==
cardinality,probability
8,1.0
9,1.0
10,1.0
11,1.0
12,1.0
13,1.0
14,1.0
15,0.99
16,1.0
17,1.0
18,1.0
19,1.0
20,1.0
21,1.0
22,0.98
23,1.0
24,0.99
25,0.97
26,0.98
27,1.0
28,1.0
29,0.98
30,0.98
31,0.99
32,0.99


==> results/llm_capability_evaluation/sum_list/op_split/gpt35turbo0125.csv <==
cardinality,probability
8,1.0
9,1.0
10,1.0
11,1.0
12,0.98
13,0.99
14,0.9
15,0.87
16,1.0
17,0.97
18,0.97
19,0.99
20,0.99
21,1.0
22,0.96
23,0.93
24,0.97
25,0.83
26,0.83
27,0.79
28,0.53
29,0.75
30,0.65
31,0.53
32,0.77
33,0.79
34,0.75
35,0.8
36,0.94
37,0.93
38,0.72
39,0.85
40,0.81
41,0.88
42,0.92
43,0.67
44,0.94
45,0.83
46,0.83
47,0.68
48,0.84
49,0.98
50,0.92
51,0.8
52,0.91
53,0.97
54,0.55
55,0.74
56,0.87
57,0.9
58,0.86
59,0.83
60,0.5
61,0.87
62,0.78
63,0.95
64,0.75


==> results/llm_capability_evaluation/sum_list/op_sum/claudesonnet46.csv <==
cardinality,probability
8,1.0
9,1.0
10,1.0
11,1.0
12,1.0
13,1.0
14,1.0
15,0.99
16,0.97
17,0.93
18,0.93
19,0.8
20,0.79
21,0.6
22,0.51
23,0.5
24,0.64
25,0.52
26,0.55
27,0.34
28,0.43
29,0.37
30,0.37
31,0.26
32,0.14
33,0.04
34,0.07
35,0.06
36,0.05
37,0.02
38,0.06
39,0.05
40,0.07
41,0.11
42,0.03
43,0.05
44,0.06
45,0.07
46,0.06
47,0.03
48,0.05


==> results/llm_capability_evaluation/sum_list/op_sum/gpt35turbo0125.csv <==
cardinality,probability
8,1.00
9,0.98
10,0.88
11,0.89
12,0.75
13,0.74
14,0.58
15,0.50
16,0.34
17,0.30
18,0.21
19,0.10
20,0.09
21,0.12
22,0.05
23,0.09
24,0.04
25,0.04
26,0.04
27,0.02
28,0.00
29,0.00
30,0.01
31,0.00
32,0.05

==> results/llm_capability_evaluation/sum_list/op_sum/gpt35turbo1106.csv <==
cardinality,probability
8,1.00
9,0.97
10,0.94
11,0.75
12,0.75
13,0.64
14,0.55
15,0.48
16,0.40
17,0.25
18,0.09
19,0.12
20,0.13
21,0.07
22,0.08
23,0.08
24,0.03
25,0.06
26,0.06
27,0.07
28,0.04
29,0.02
30,0.05
31,0.02
32,0.04

==> results/llm_capability_evaluation/sum_list/op_sum/gpt4turbo20240409.csv <==
cardinality,probability
8,1.00
9,1.00
10,1.00
11,0.98
12,0.97
13,0.90
14,0.89
15,0.80
16,0.72
17,0.51
18,0.49
19,0.34
20,0.27
21,0.12
22,0.07
23,0.08
24,0.10
25,0.06
26,0.11
27,0.09
28,0.07
29,0.10
30,0.04
31,0.04
32,0.01

==> results/llm_capability_evaluation/sum_list/op_sum/gpt54.csv <==
cardinality,probability
8,1.0
9,1.0
10,1.0
11,1.0
12,1.0
13,1.0
14,1.0
15,1.0
16,1.0
17,0.99
18,0.93
19,0.92
20,0.95
21,0.88
22,0.96
23,0.85
24,0.77
25,0.84
26,0.81
27,0.76
28,0.73
29,0.64
30,0.57
31,0.4
32,0.4
33,0.22
34,0.17
35,0.14
36,0.17
37,0.08
38,0.08
39,0.08
40,0.09
41,0.02
42,0.12
43,0.08
44,0.05
45,0.08
46,0.08
47,0.08
48,0.08

